A Two-Atom Picture of Coherent Atom-Molecule Quantum Beats

A simple two-atom model is shown to describe a Bose-Einstein condensate of alkali atoms subjected to external magnetic field ramps near a Feshbach resonance. The implications uncovered for two atoms in a trap can be applied at least approximately to a many-atom condensate. A connection to observations is accomplished by scaling the trap frequency to achieve a density comparable to that of the experiments, which yields the fraction of atom pairs in the gas that become molecules. A sudden approximation is used to model the external magnetic field ramps in the vicinity of a two-body Feshbach resonance. The results of this model are compared with recent experimental observations of Donley et al. [1].

==> Response.txt <==
%auto-ignore
Dear Editor of NJP,

We return our manuscript which now
includes changes that address 
the suggestions made by the referees.
Below we comment on each of the statements
made by the two referees and state the 
changes that we have introduced into the manuscript.

In addition, shortly after submitting
the manuscript, we realized that the results 
of our theoretical method can be significantly
improved with only a minor change in constructing
our model.  Accordingly we took the liberty of including
this change and the corresponding improved results
in our revised manuscript. The change involves
a new way of defining the "rescaled" frequency
which is the key point in relating our two-body model 
to experimental results and is described in the last two
paragraphs of Sec. 3 (we have included Eq. (28) in this
section that relates the rescaled frequency to the 
density of the experimental sample). As a consequence 
of this new formula, all results in Section 5, are 
obtained using now a rescaled frequency of 3.7 kHz 
instead of 7.2 kHz. This allows us to obtain 
much better quantitative agreement with the 
experimental results. Most importantly, we now use
exactly the values of the magnetic fields that were
used in the experiments and we now obtain agreement 
with the results of the experiments. Previously we had to 
change these values by 1-2 Gauss in order to obtain this
kind of agreement. In addition we now also 
reproduce the phase shift between the three components observed
in the experiments.  Our new figures 2-5 
display this better agreement. Our old Figure 5
and Table 1, which had the sole purpose of better 
displaying and characterizing the discrepancies between 
our old results and the experiment, have accordingly 
become unnecessary and have now been eliminated. 

We believe that our new results, although not 
qualitatively different from the old ones, 
show a significant quantitative 
improvement over the old results. We hope that
the new version of the manuscript, based on these 
results, will now be judged acceptable for publication. 

Best regards,

Bogdan Borca, Doerte Blume, and Chris Greene




Response to the first referee:

   We are pleased to learn that the referee finds 
the main idea of our paper appealing. 
We are disappointed, however, to learn
that the referee regards some assumptions of our two-body model 
as unphysical. Below, we provide evidence
supporting why our assumptions are legitimate.

   We begin with the second reason given by the referee, as to
why he or she regards our model as unphysical: our use of the Fermi 
pseudo-potential  (eq. (2)), which is equivalent 
to imposing the boundary condition shown in eq. (4). 
Note that this potential [i.e., the boundary 
condition in our eq. (4)] effectively REPLACES 
both the use of an accurate short range
atom-atom potential and the boundary condition mentioned
by the referee.  This potential has been used in 
countless studies, across many areas of physics,
with great success whenever a weakly bound s-wave level is present. 
Since this is such a well-developed topic in the literature,
we direct the referee to two references that provide excellent
starting points to understand this matter:
1) Yu. N. Demkov and V. N. Ostrovskii,
"Zero-range potentials and their applications in Atomic Physics",
(Plenum Press, New York, 1988).
and the original paper of Fermi:
2) E. Fermi, Ricerca sci. 7, 13 (1936) 
As we mention in our manuscript,
the Fermi pseudo-potential has also been used to model
inter-atomic interaction for two atoms in a harmonic trap
in the context of cold atomic collisions and atomic Bose
condensates, and we have listed Refs. [14,15,16,17] which 
address precisely this topic. However, since some readers,
like our referee apparently, may be 
less familiar with the use of the 
Fermi pseudo-potential, we have added the reference to 
the book of Demkov and Ostrovskii (see above) in our manuscript
just before Eq.(2) where we introduce the potential.

   Next, we address the first criticism given by the first referee,
namely the behavior of the model energy levels when the magnetic field
passes through the point where the scattering length is zero. 
The referee correctly identifies the behavior of the molecular 
state when the magnetic increases from the resonance towards 
the point where the scattering length becomes zero: The energy of 
the molecular bound state becomes infinitely large when 
a_sc=0. In fact the referee concerns would be legitimate
if we had chosen to employ our model to close to (or even past)
that point. However, both in the initial version and in the present 
one we only employ our model at values of B where a_sc
is no less than 68 a.u. (that was in the old version of the manuscript;
now the minimum value is 220 a.u.).  In brief: we only employ
this model in the range of magnetic fields where it is valid.
Should we need to employ this model very close to the
zero of the scattering length or past that 
point, that could be easily done by 
considering the full energy dependence of the scattering 
length of our two-atom system.  This would alleviate the limitations
of our present approximation that are based on
an energy-independent scattering length.

In fact this idea has been already implemented and 
tested extensively in the form of an 
energy-dependent scattering length in Refs. [16,17]. However,
since for our case that dependence is not overly critical, 
we chose not to include it in our manuscript for the sake of 
clarity. A statement regarding our approximation 
by an energy-independent scattering length, and a brief 
motivation, can be found in the last sentence of the 
first paragraph of Section 3.


Answer to the second referee

We thank the referee for the appreciative 
remarks about our manuscript. We have 
carefully considered the referees' suggestions 
and changed the text to address them. Here
is a brief summary:

1) The referee is correct in realizing that we 
did not mean to suggest that Refs. [10,11,12]
were not successful.  More precisely, two of them did not attempt
a full description of the experiment but only addressed
(quite successfully in our view) specific issues concerning
the experiment, while only one reference (Ref. [11])
attempted a head-on description of the experiment of Donley et al., 
and proved to be somewhat less successful than Refs. [8] and [9]. 
We changed the wording of our sentence in 
question such that it is now neutral in stating
the success of Refs. [10,11,12].

2) We agree with the referee that, in a sense, our model 
in NOT a pure two-body model. However, we do not view our 
introduction of an artificially-modified trap frequency 
as making ours a "many-body model", since we never have more
than two atoms considered.  We just view this rescaling 
as a key change needed in order to make the density in our model 
comparable to the experimental density.  This difference in
opinion seems to us primarily a semantic one, in any case.

3) Our revised manuscript displays much better
agreement with the experimental results now, owing to an
improved formula used to obtain our rescaled frequency.
In fact we use now exactly the experimental values for the
magnetic fields and obtain relatively good quantitative
agreement for the populations of the three groups of atoms. 
However, the reason for the remaining discrepancies 
may be partially caused by our use of the sudden approximation 
(as the referee suggests) and/or to our use of 
only one density to describe the experimental sample.
We have changed our manuscript to address these possibilities.

